ROPfuscator: Robust Obfuscation with ROP

Software obfuscation plays a crucial role in protecting intellectual property in software from reverse engineering attempts. While some obfuscation techniques originate from the obfuscation-reverse engineering arms race, others stem from different research areas, such as binary software exploitation. Return-oriented programming (ROP) gained popularity as one of the most effective exploitation techniques for memory error vulnerabilities. ROP interferes with our natural perception of a process control flow, inspiring us to repurpose ROP as a robust and effective form of software obfuscation. Although previous work already explores ROP's effectiveness as an obfuscation technique, evolving reverse engineering research raises the need for principled reasoning to understand the strengths and limitations of ROP-based mechanisms against man-at-the-end (MATE) attacks. To this end, we present ROPfuscator, a compiler-driven obfuscation pass based on ROP for any programming language supported by LLVM. We incorporate opaque predicates and constants and a novel instruction hiding technique to withstand sophisticated MATE attacks. More importantly, we introduce a realistic and unified threat model to thoroughly evaluate ROPfuscator and provide principled reasoning on ROP-based obfuscation techniques that answer to code coverage, incurred overhead, correctness, robustness, and practicality challenges.

==> figures/coverage-spec2017.csv <==
Program,addr2line,ar,as,c++filt,elfedit,gdb,gdbreplay,gdbserver,gprof,ld,nm,objcopy,objdump
Obfuscated,83.68%,83.64%,82.87%,83.68%,81.03%,75.34%,67.22%,72.79%,83.59%,83.35%,83.66%,84.12%,84.60%
Not Obfuscated,16.32%,16.36%,17.13%,16.32%,18.97%,24.66%,32.78%,27.21%,16.41%,16.65%,16.34%,15.88%,15.40%
(No register),2.68%,2.65%,2.49%,2.67%,3.66%,2.11%,2.61%,2.45%,2.75%,2.65%,2.68%,2.58%,2.47%
(No gadget),0.34%,0.34%,0.29%,0.35%,0.00%,0.71%,0.38%,0.71%,0.34%,0.31%,0.35%,0.41%,0.37%
(Stack related),5.27%,5.33%,5.33%,5.26%,5.61%,14.34%,21.76%,16.67%,5.20%,5.53%,5.30%,5.24%,5.04%
(Other),8.04%,8.04%,9.01%,8.05%,9.71%,7.49%,8.03%,7.38%,8.12%,8.16%,8.01%,7.65%,7.52%


==> figures/libdvdcss.eps_tex <==
%% Creator: Inkscape 1.0 (6e3e5246a0, 2020-05-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'libdvdcss.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.2755854bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.128619)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{libdvdcss.eps}}%
    \put(0.1389048,0.1015714){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\texttt{libdvdcss}\end{tabular}}}}%
    \put(0.7104762,0.1027619){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}VLC\end{tabular}}}}%
    \put(0.1668095,0.072619){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Title Key\end{tabular}}}}%
    \put(0.166619,0.0551429){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Derivation\end{tabular}}}}%
    \put(0.8557619,0.0963333){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Play on-screen\end{tabular}}}}%
    \put(0.0214286,0.0968095){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Protected\end{tabular}}}}%
    \put(0.552,0.0963333){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Media Content\end{tabular}}}}%
    \put(0.7104762,0.0862381){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Media Player\end{tabular}}}}%
    \put(0.4077143,0.0587143){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Content\end{tabular}}}}%
    \put(0.4077143,0.0412857){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Decryption\end{tabular}}}}%
    \put(0.3013333,0.0908095){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Title Key\end{tabular}}}}%
    \put(0.7368571,0.0497143){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Media\end{tabular}}}}%
    \put(0.7368571,0.0322381){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Decoder\end{tabular}}}}%
    \put(0.0214286,0.0777619){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Media\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/perf-size-spec2017.csv <==
# program orig roponly
perlbench,1,13.7506429072764
gcc,1,13.4474626509632
mcf,1,16.0887240045982
omnetpp,1,10.0265818437917
xalancbmk,1,11.1357105505615
x264,1,14.402776440432
deepsjeng,1,13.9851151837203
leela,1,13.4444696250761
xz,1,14.2212932585459
GeoMean,1,13.2737775711769


==> figures/perf-speed-spec2017.csv <==
# program orig roponly
perlbench,1,189.152605459057
gcc,1,132.450331125828
mcf,1,109.464242424242
omnetpp,1,89.508652657602
xalancbmk,1,136.765609007165
x264,1,181.148263027295
deepsjeng,1,160.098712446352
leela,1,149.281524926686
xz,1,142.902116402116
GeoMean,1,140.93759890897

